Green Resilience of Cyber-Physical Systems: Doctoral Dissertation

Cyber-physical systems (CPS) combine computational and physical components. Online Collaborative AI System (OL-CAIS) is a type of CPS that learn online in collaboration with humans to achieve a common goal, which makes it vulnerable to disruptive events that degrade performance. Decision-makers must therefore restore performance while limiting energy impact, creating a trade-off between resilience and greenness. This research addresses how to balance these two properties in OL-CAIS. It aims to model resilience for automatic state detection, develop agent-based policies that optimize the greenness-resilience trade-off, and understand catastrophic forgetting to maintain performance consistency. We model OL-CAIS behavior through three operational states: steady, disruptive, and final. To support recovery during disruptions, we introduce the GResilience framework, which provides recovery strategies through multi-objective optimization (one-agent), game-theoretic decision-making (two-agent), and reinforcement learning (RL-agent). We also design a measurement framework to quantify resilience and greenness. Empirical evaluation uses real and simulated experiments with a collaborative robot learning object classification from human demonstrations. Results show that the resilience model captures performance transitions during disruptions, and that GResilience policies improve green recovery by shortening recovery time, stabilizing performance, and reducing human dependency. RL-agent policies achieve the strongest results, although with a marginal increase in CO2 emissions. We also observe catastrophic forgetting after repeated disruptions, while our policies help maintain steadiness. A comparison with containerized execution shows that containerization cuts CO2 emissions by half. Overall, this research provides models, metrics, and policies that ensure the green recovery of OL-CAIS.

==> README.txt <==
Brief instructions for use of ASE PhD Thesis Template:
1. Download all of the files into a single folder on your computer, preserving the original directory structure. 
2. You must have a LaTex compiler installed to use these files. Popular LaTex compilers include TexLive and Lyx (among others). These documents have been tested using TexLive, Lyx and the command-line LaTex compiler on a Linux system.
3. Compile the file main.tex using "pdflatex". The bibliography is produced using "biber".
4. In consultation with your supervisor(s), modify template to best suit your needs

Included Files:
ASEPhDThesisTemplate.pdf - An example of the file produced before modifying the template.
unibz_ase_thesis.cls - a "class" file, which contains important formatting commands
LatinLogo.png - original UniBZ logo (on bottom of title page)
UniBZLogo.jpg - recent UniBZ logo (on top of title page)
main.tex - the main LaTex input file (compile this file to produce PDF thesis document)
AUV_BF_Coordinates.pdf - an example pdf figure file
example.bib - and example bibliography database
ownpubs.bib - another example bibliography database
TestPDF.pdf - a PDF file used to demonstrate how external PDF files can be included

Chapters - a folder containing tex templates for standard thesis chapters, including:
intro.tex
methods.tex
results.tex
discussion.tex
conclusions.tex



